Radial Evolution of the April 2020 Stealth Coronal Mass Ejection between 0.8 and 1 AU -- A Comparison of Forbush Decreases at Solar Orbiter and Earth

Aims. We present observations of the first coronal mass ejection (CME) observed at the Solar Orbiter spacecraft on April 19, 2020, and the associated Forbush decrease (FD) measured by its High Energy Telescope (HET). This CME is a multispacecraft event also seen near Earth the next day. Methods. We highlight the capabilities of HET for observing small short-term variations of the galactic cosmic ray count rate using its single detector counters. The analytical ForbMod model is applied to the FD measurements to reproduce the Forbush decrease at both locations. Input parameters for the model are derived from both in situ and remote-sensing observations of the CME. Results. The very slow (~350 km/s) stealth CME caused a FD with an amplitude of 3 % in the low-energy cosmic ray measurements at HET and 2 % in a comparable channel of the Cosmic Ray Telescope for the Effects of Radiation (CRaTER) on the Lunar Reconnaissance Orbiter, as well as a 1 % decrease in neutron monitor measurements. Significant differences are observed in the expansion behavior of the CME at different locations, which may be related to influence of the following high speed solar wind stream. Under certain assumptions, ForbMod is able to reproduce the observed FDs in low-energy cosmic ray measurements from HET as well as CRaTER, but with the same input parameters, the results do not agree with the FD amplitudes at higher energies measured by neutron monitors on Earth. We study these discrepancies and provide possible explanations. Conclusions. This study highlights that the novel measurements of the Solar Orbiter can be coordinated with other spacecraft to improve our understanding of space weather in the inner heliosphere. Multi-spacecraft observations combined with data-based modeling are also essential to understand the propagation and evolution of CMEs as well as their space weather impacts.

==> author_list.txt <==
Johan L. Freiherr von Forstner, Mateja Dumbović, Christian Möstl, Jingnan Guo, Athanasios Papaioannou, Robert Elftmann, Zigong Xu, Jan Christoph Terasa, Alexander Kollhoff, Robert F. Wimmer-Schweingruber, Javier Rodríguez-Pacheco, Andreas J. Weiss, Jürgen Hinterreiter, Tanja Amerstorfer, Maike Bauer, Anatoly V. Belov, Maria A. Abunina, Timothy Horbury, Emma E. Davies, Helen O'Brien, Robert C. Allen, G. Bruce Andrews, Lars Berger, Sebastian Boden, Ignacio Cernuda Cangas, Sandra Eldrum, Francisco Espinosa Lara, Raúl Gómez Herrero, John R. Hayes, George C. Ho, Shrinivasrao R. Kulkarni, W. Jeffrey Lees, César Martín, Glenn M. Mason, Daniel Pacheco, Manuel Prieto Mateo, Ali Ravanbakhsh, Oscar Rodríguez Polo, Sebastián Sánchez Prieto, Charles E. Schlemm, Helmut Seifert, Kush Tyagi, Mahesh Yedla
